Symmetrized Robust Procrustes: Constant-Factor Approximation and Exact Recovery

The classical $\textit{Procrustes}$ problem is to find a rigid motion (orthogonal transformation and translation) that best aligns two given point-sets in the least-squares sense. The $\textit{Robust Procrustes}$ problem is an important variant, in which a power-1 objective is used instead of least squares to improve robustness to outliers. While the optimal solution of the least-squares problem can be easily computed in closed form, dating back to Sch\"onemann (1966), no such solution is known for the power-1 problem. In this paper we propose a novel convex relaxation for the Robust Procrustes problem. Our relaxation enjoys several theoretical and practical advantages: Theoretically, we prove that our method provides a $\sqrt{2}$-factor approximation to the Robust Procrustes problem, and that, under appropriate assumptions, it exactly recovers the true rigid motion from point correspondences contaminated by outliers. In practice, we find in numerical experiments on both synthetic and real robust Procrustes problems, that our method performs similarly to the standard Iteratively Reweighted Least Squares (IRLS). However the convexity of our algorithm allows incorporating additional convex penalties, which are not readily amenable to IRLS. This turns out to be a substantial advantage, leading to improved results in high-dimensional problems, including non-rigid shape alignment and semi-supervised interlingual word translation.

==> classes/Report_NIPS-style_2019.txt <==
# Latex class for NIPS-style report


A LaTex template for reports, based on the elegant NIPS 2018 style.

This template retains the clean look of the single-column NIPS style, with the addition of a few extra options suitable for reports.

See `example_minimal.pdf` and its TeX file for a short demonstration.

---

## Options

By default without options, the package will add line numbers and generate A4 size pages.
List of options:
1. _none_ : Draft version, with line numbers.
1. titlepage : Produce a title page, with university name and logo.
1. letter : For letter sized page.
1. preprint : Preprint version.
1. anonymise: For anonymised submission. Will also add line numbers.
1. final : To generate final version without line numbers.

```TeX
\usepackage{report_2019_JH}
\usepackage[]{report_2019_JH}
\usepackage[options1]{report_2019_JH}
\usepackage[options1,...,optionsN]{report_2019_JH}
```


---
## Authors

Multiple authors can be placed in the following format:
```TeX
\author{Your Name \\ \textit{ID / Some text}  \AND
        Co-author \\ \textit{Supervisor}      \AND
        Co-author \\ \textit{Co-supervisor}   \And
        Co-author \\ \textit{Co-supervisor}   \And
        Co-author \\ \textit{Co-supervisor}}

\author{Your Name \AND
        Co-author \AND
        Co-author \And
        Co-author \And
        Co-author }
```
Authors are separated using `\AND` and `\And`.
The difference between them is:
* `\AND` forces a line break.
* `\And` leaves it to LaTeX to determine where to break the lines.

In the most minimal case:
```TeX
\author{Your Name}
```


---
## Title page

If the "titlepage" option is used, the name and logo of the university can be set via:
```TeX
\newcommand{\universityLogo}{images/logo1.png}              % Put university logo path here
\newcommand{\university}{My University / Faculty Name}      % Put university name here
```

Optional:
* Footnote can be provided:
```Tex
\newcommand{\titlePageFootnote}{Complete Research Progress Report}
```
* Author vertical placement can be adjusted:
```Tex
\newcommand{\titlePageAuthorOffset}{-0.03\textheight}
```

Combining everything:
```Tex
\newcommand{\universityLogo}{logo.png}
\newcommand{\university}{University of Life}
\newcommand{\titlePageFootnote}{Progress Report}
\newcommand{\titlePageAuthorOffset}{-0.03\textheight}

\title{My Work}
\author{Your Name \\ \textit{ID / Some text}  \AND
        Co-author \\ \textit{Supervisor}      \AND
        Co-author \\ \textit{Co-supervisor}}

\begin{document}
```


---
## Citation

### Squared citation format
```TeX
\usepackage[square, numbers]{natbib}
\bibliographystyle{elsarticle-harv}

\begin{document}

\cite{xu2015show}
```

### IEEE citation format
```TeX
\usepackage[square, numbers]{natbib}
\bibliographystyle{IEEEtran}

\begin{document}

\cite{xu2015show}
```

### APA citation format
```TeX
\usepackage[round]{natbib}
\bibliographystyle{apa}

\begin{document}

\citep{xu2015show}    % wraps citation in parentheses:   (Xu et al., 2015)
\citet{xu2015show}    % in-line citation:   Xu et al. (2015)
```


---
## Subsections

Subsections are numbered down until level 4 (x.x.x.x), and will appear in Table of Contents. Created by using either one of these:
```TeX
\paragraph{Subsection name}
\subsubsubsection{Subsection name}
```

Subsections of level 5 are not numbered, and will NOT appear in Table of Contents:
```TeX
\subparagraph{Subsection name}
\subsubsubsubsection{Subsection name}
```



==> content/csv/test_approximation1_energy.csv <==
n_outliers_random,GT,IRLS,IRLS-rand,Ibrahim-tx2,Ibrahim-tx2+IRLS,NonSym,NonSym lower bound,NonSym+IRLS,NonSym-Square,Procrustes,Square,Sym-1,Sym-1+IRLS,Sym-2,Sym-2+IRLS,Sym-inf,Sym-inf+IRLS,p=1 lower bound,p=2 lower bound,p=2 upper bound,p=inf lower bound
0,3.6775663247738515,3.656822010807376,3.6568220107876526,3.8989000376643834,3.6568220108069402,3.6571348825151784,3.634767061589292,3.65682201082607,3.6601024654743344,3.6599795929835732,3.6599795935930173,3.6568220150900923,3.6568220107403744,3.6568220129905624,3.656822010739636,3.656822011164711,3.6568220107346328,3.65662872600345,3.656697009356536,5.17135050412115,3.656822334258059
200,274.36320360476907,274.2479465749842,274.24794657211874,274.6019301861413,274.2479465752942,274.252622151325,273.1795260610597,274.24794657592497,297.3419703632986,297.32047480446585,297.3134763248001,274.2528027887731,274.247946575922,274.25220558021573,274.2479465753145,274.24812394295634,274.24794657593253,272.9254533434673,273.175372333831,386.32831646082377,274.26891053743054
400,547.4392872404214,547.0906329910108,547.0906329864351,547.5262043708252,547.0906329919776,550.6486019608592,523.7550931945484,547.0906329925738,573.8224208800401,573.7960650320075,573.7919304541044,551.1958216325696,547.0906329926446,549.96884415755,547.0906329933536,547.1014191720773,547.0906329931255,516.0920439098793,522.8327545532272,739.3971723420576,546.931934147551
600,819.7137218922701,818.9073538214368,818.9073537712475,819.6254740620489,818.9073538220783,826.4888123983194,734.0486937744779,818.9073538182834,845.5922378575167,845.5997974051409,845.5980728167987,826.6018997046101,818.9073538188434,824.904423398287,818.9073538087431,819.9515152047951,818.9073538212119,720.6432075553994,737.8653912801242,1043.499243554082,814.6116285934247
800,1091.0726271553933,1089.3810258922035,1089.3810257105993,1091.02715335787,1089.3810258922706,1098.8233986140106,934.1104559263566,1089.3810258438918,1114.5343110436856,1114.5381459205023,1114.5334888079453,1098.603607249618,1089.3810258668739,1096.8815950741387,1089.381025859547,1092.364951852506,1089.3810258669585,916.3066697286763,942.9645613196747,1333.55327145548,1068.3288146908378
1000,1363.0481976006565,1359.7349222850648,1359.734921948663,1362.9972775059705,1359.7349222342837,1370.324464969577,1132.4935554091653,1359.734922275122,1382.8454379837367,1382.840838283047,1382.8124079661172,1370.0295930295397,1359.7349222813314,1368.1304739904567,1359.7349222715618,1364.102852035558,1359.7349222498183,1109.4055769605636,1144.8682230720638,1619.0881681984986,1314.2969843709427
1200,1635.364616969558,1629.76912446758,1629.7691240227534,1635.2430659512672,1629.7691243906002,1641.5350957021656,1328.7776507868423,1629.7691244701296,1651.510780851678,1651.509145937496,1651.52104958299,1641.0902793956805,1629.7691244839423,1638.8905689374917,1629.7691244537211,1635.2292036511024,1629.7691244683115,1301.2577654360027,1345.2755985132928,1902.5069965470811,1556.3139284424442
1400,1906.9549371063677,1898.4828937773473,1898.4828932891996,1907.5387913723619,1898.4828937630052,1910.0996153681117,1523.0458665198319,1898.4828938406695,1918.9399427789094,1918.9116123491515,1918.923218881231,1909.8559580989704,1898.482893851838,1907.8110796244218,1898.4828938412018,1904.4684454675435,1898.4828937898772,1491.3660612676804,1543.845144928929,2183.3267421623477,1795.51436398323
1600,2182.360741790872,2170.371538972552,2170.371538328554,2184.621790445202,2170.3715388907635,2183.7583354527105,1718.7358439971451,2170.3715389607964,2190.286460489661,2190.2824755704223,2190.274884307109,2182.8447619853887,2170.371538955325,2180.5443994611514,2170.3715389404224,2177.3241819955783,2170.371538967601,1682.299559354746,1743.075203303266,2465.080592747719,2034.8165848275205


==> content/csv/test_approximation2_energy.csv <==
n_outliers_random,GT,IRLS,IRLS-rand,Ibrahim-tx2,Ibrahim-tx2+IRLS,NonSym,NonSym lower bound,NonSym+IRLS,NonSym-Square,Procrustes,Square,Sym-1,Sym-1+IRLS,Sym-2,Sym-2+IRLS,Sym-inf,Sym-inf+IRLS,p=1 lower bound,p=2 lower bound,p=2 upper bound,p=inf lower bound
0,3.9888249817938557,3.44482246058312,3.444822460577442,7.466511266449072,3.4448224605708413,3.7412615315163205,2.7913763770118174,3.4448224605628774,3.73155206262646,3.4478046925616983,3.447804348053787,3.4448224772230254,3.444822460547087,3.4448224753217485,3.4448224605470825,3.4448224756297545,3.4448224605470443,3.4445050854896406,3.4445135190744374,4.871277734452545,3.444540491408047
200,298.6391500289794,297.62825570495727,297.62825570371257,466.7063780424368,297.62825570475974,318.63131613547506,285.785455615872,297.6282557050787,361.2039296858349,352.02179383978074,353.5873030797933,305.8430926337947,297.62825570498046,305.6914261844015,297.6282557049771,304.81652949139027,297.6282557049742,288.2252041880357,288.33048773045914,407.7608861940646,290.9488849078977
400,593.2884132059597,591.429466501936,591.4294664058518,782.7818704582288,591.4294664808696,621.8598765451549,524.8934682940641,591.4294664821289,640.1958308033088,634.443647426343,636.3250839255911,617.07867210149,591.4294664859809,616.8781715325964,591.4294664888497,616.3445133771546,591.429466485413,522.203042262994,522.6501675264543,739.1389552924818,533.9474351802993
600,887.5002670272168,883.6379880539539,883.6375776453808,1084.9702970339554,883.6379128504908,904.8369122195273,746.7799468084604,883.6378504979115,914.9472595316713,910.7237830629376,912.4224074033783,902.3758946469992,883.6379938004877,902.22035628508,883.6379838904519,902.2122971498511,883.6379106608362,737.3475750759816,738.1222454236453,1043.8624901674013,758.9364646184002
800,1182.07639376885,1171.6967776719544,1171.6792600842946,1383.4733172353874,1171.692996583045,1183.2013301558418,962.7380096364801,1171.693069698579,1189.6490508246388,1186.2720817064067,1187.7705425523623,1181.4251519417066,1171.693673540904,1181.2973615347917,1171.6936736829348,1181.4508800776648,1171.694412580491,947.3942721720612,948.4965553650572,1341.3766924614274,978.9968558371362
1000,1476.4629038196404,1451.9490492415869,1451.930201495586,1679.292845971195,1451.9470951711721,1459.7509768553416,1175.8897249144973,1451.9495595520152,1464.2659868123096,1461.4278151996205,1462.732707742257,1458.257450463666,1451.9510726822089,1458.1505820544976,1451.9516929423987,1458.4006277973126,1451.9502544606971,1155.092986115651,1156.5085980283343,1635.5501443327648,1196.3529067081688


==> content/csv/test_functional_maps.csv <==
eig_num,NonSym,Sym-2
10,4.521415291,3.870488426
11,4.829272911,4.006106925
12,4.126869367,4.054306137
13,4.157339422,4.101423526
14,4.241893339,4.117106081
15,4.333681092,4.153770147
16,4.228614508,4.25108475
17,6.302733951,4.255402623
18,6.209689551,4.310230531
19,4.422922316,4.368713404
20,4.948014155,4.391292865
21,4.51061406,4.452635589
22,4.72615286,4.492860359
23,8.407960207,4.501354765
24,4.709686144,4.513976903
25,4.594702828,4.523412722
26,7.953594774,4.544340162
27,5.770518936,4.559309576
28,5.296488469,4.668067743
29,4.880226619,4.704321771
30,7.988136952,4.704535945
31,4.933714524,4.728272858
32,5.610667541,4.751907789
33,9.423942414,4.777723491
34,5.927818736,4.901180425
35,4.786378166,4.944875933
36,6.458663299,5.024420474
37,9.239310177,5.137531459
38,6.005272596,5.277677902
39,10.58313286,6.121547113
40,17.8615092,6.542797976
41,7.590377623,6.607316827
42,14.80139535,9.550263534
43,11.68319734,12.6767228
44,13.80732014,12.90898827
45,16.34299326,13.41135636
46,21.47750979,18.54323843
47,22.84688703,19.83853818
48,19.33926396,20.09270309
49,19.74688817,20.10557179
50,20.51530339,20.15434209
51,23.8819042,24.05725913
52,26.70377114,25.07740155
53,24.8408349,25.18532932
54,31.74476231,25.24558523
55,26.70345205,25.28840427
56,28.1317977,25.66326684
57,27.58154895,27.10688113
58,26.34315667,27.39010656
59,27.18163464,27.57744624
60,28.25643146,28.02243257
61,28.23042901,28.09192876
62,33.20985096,28.29817505
63,29.38981115,28.35254965
64,28.55214883,28.46658306


==> content/csv/test_nlp_en-de_accuracy.csv <==
nTrain,Procrustes,IRLS,NonSym,Sym-2
200,0.16352,0.1689,0.24471,0.28191
250,0.22897,0.23817,0.28914,0.3194
300,0.28254,0.29296,0.32372,0.35081
400,0.362734668,0.374217772,0.381289111,0.404818523
500,0.409292866,0.425125156,0.416176471,0.434793492
600,0.450406758,0.4609199,0.449687109,0.467146433
800,0.501095119,0.50738423,0.490331665,0.506226533
1000,0.529098874,0.537140175,0.517740926,0.532352941


==> content/csv/test_nlp_en-de_accuracy_confrad95.csv <==
nTrain,Procrustes,IRLS,NonSym,Sym-2
200,0.010043394,0.009809385,0.008240896,0.009512131
250,0.012313909,0.009682894,0.006438397,0.005894486
300,0.009859982,0.009303421,0.007589466,0.007715957
400,0.009072787,0.009161056,0.00524082,0.00687209
500,0.008957143,0.007722518,0.007488179,0.006996582
600,0.009296021,0.008162641,0.006590252,0.007774153
800,0.005646892,0.004900141,0.00302634,0.003609883
1000,0.005367803,0.00530506,0.005127385,0.00553557


==> content/csv/test_nlp_en-es_accuracy.csv <==
nTrain,Procrustes,IRLS,NonSym,Sym-2
200,0.08287,0.08859,0.11443,0.15156
250,0.12871,0.13618,0.15079,0.19138
300,0.17796,0.18776,0.18886,0.22797
400,0.25333,0.26578,0.25801,0.29227
500,0.31636,0.33173,0.31209,0.34441
600,0.36332,0.37935,0.35067,0.38068
800,0.43339,0.4507,0.41745,0.43973
1000,0.477511111,0.494459259,0.462044444,0.48322963


==> content/csv/test_nlp_en-es_accuracy_confrad95.csv <==
nTrain,Procrustes,IRLS,NonSym,Sym-2
200,0.004654873,0.005742696,0.007829799,0.007583142
250,0.00846858,0.00653959,0.009897929,0.009980148
300,0.008702588,0.009050439,0.008930272,0.008664641
400,0.010150911,0.011124893,0.01307918,0.012472023
500,0.008670965,0.008234571,0.007696984,0.008196624
600,0.004212154,0.005356898,0.004016093,0.005584582
800,0.006002003,0.005609881,0.006185415,0.007602115
1000,0.00683052,0.005976705,0.006912739,0.006874792


==> content/csv/test_nlp_en-fi_accuracy.csv <==
nTrain,Procrustes,IRLS,NonSym,Sym-2
200,0.0863,0.09082,0.10542,0.14333
250,0.12206,0.13006,0.13881,0.17166
300,0.15621,0.16123,0.16718,0.1939
400,0.21191,0.22145,0.21499,0.23867
500,0.25524,0.2646,0.25323,0.27195
600,0.28561693,0.295911047,0.274748924,0.29695122
800,0.328263989,0.338235294,0.31456241,0.331814921
1000,0.354626973,0.365351506,0.337195122,0.355882353


==> content/csv/test_nlp_en-fi_accuracy_confrad95.csv <==
nTrain,Procrustes,IRLS,NonSym,Sym-2
200,0.009094711,0.008557123,0.007709633,0.009322395
250,0.008639343,0.009916903,0.008063808,0.010422867
300,0.011245059,0.013262593,0.008512851,0.013104479
400,0.008683614,0.009082061,0.007589466,0.009398289
500,0.009278123,0.007905694,0.007304861,0.009505807
600,0.008476493,0.0071208,0.007036795,0.009170775
800,0.005518236,0.004167829,0.005203814,0.004732463
1000,0.003901469,0.004795773,0.002756526,0.003748621


==> content/csv/test_nlp_en-it_accuracy.csv <==
nTrain,Procrustes,IRLS,NonSym,Sym-2
200,0.10337013364323067,0.11034282393957003,0.22655432887855897,0.2529343404997095
250,0.15790238233585124,0.16603718768158046,0.26115630447414295,0.29474142940151077
300,0.2056072051133062,0.2179546775130738,0.2989250435793144,0.32963393375944217
400,0.2891923300406741,0.3083091226031377,0.3701336432306798,0.39032539221382917
500,0.3679256246368391,0.38651946542707727,0.4223707147007554,0.4425043579314353
600,0.41577571179546774,0.4334979662986636,0.4602847181871005,0.4743753631609529
800,0.48056362579895406,0.4986635676932016,0.5064497385241139,0.5197269029633934
1000,0.526205694363742,0.5412841371295758,0.5416908773968623,0.5508425334108077


==> content/csv/test_nlp_en-it_accuracy_confrad95.csv <==
nTrain,Procrustes,IRLS,NonSym,Sym-2
200,0.006663356,0.006915859,0.008748856,0.006225848
250,0.009207007,0.009420482,0.01025052,0.008525808
300,0.010073917,0.011127011,0.013108526,0.007112887
400,0.008253017,0.008018126,0.009360057,0.00585255
500,0.008442215,0.009328422,0.007565063,0.007208887
600,0.0065907,0.006672723,0.005952209,0.005936905
800,0.005153245,0.005135561,0.006375648,0.005480625
1000,0.004678866,0.004851782,0.005025578,0.004977387


==> content/csv/test_recovery1_R_err_incl_adv.csv <==
n_outliers_random,GT,IRLS,IRLS-rand,Ibrahim-tx2,Ibrahim-tx2+IRLS,NonSym,NonSym lower bound,NonSym+IRLS,NonSym-Square,Procrustes,Square,Sym-1,Sym-1+IRLS,Sym-2,Sym-2+IRLS,Sym-inf,Sym-inf+IRLS,p=1 lower bound,p=2 lower bound,p=2 upper bound,p=inf lower bound
0,0.0,0.005670595324448964,0.005670596642722645,0.025955575390875847,0.005670603304602501,0.0058464222475088454,,0.005670601889706524,0.005596496732359813,0.005475683513101646,0.0054756882802606275,0.005670541167607127,0.005670603466426042,0.005670525217316718,0.0056706033752339955,0.005670545011481376,0.00567060351470142,,,,
100,0.0,0.007039743585179945,0.007039712392326988,0.11990354215840604,0.007039716662340356,0.009807060145485106,,0.007039723119468698,0.2972306281672042,0.28924693036535776,0.28774610262612205,0.00927361836084488,0.007039752283644064,0.009315901846850345,0.0070397580111671324,0.007773378689988321,0.00703974017424102,,,,
200,0.0,0.008808686283594994,0.008808543334585413,0.6339446337437153,0.008808610700807473,0.17787086841972877,,0.00880867624334778,0.4096797076151792,0.40559641190464524,0.4047819430730054,0.17964630488333583,0.008808687380693124,0.16181541062705962,0.008808693464441105,0.05296981838781796,0.008808685390925863,,,,
300,0.0,0.010820486705684227,0.010819954134612886,1.2606656633449929,0.010820492498461357,0.3397421042434058,,0.010820440471485742,0.5189734385022539,0.5149551199244977,0.5147145889242921,0.33653216798488134,0.010820417330104701,0.30835913744979576,0.010820419605775764,0.19815872350401956,0.010820551647181063,,,,
500,0.0,0.06874658051287309,0.019182523682467412,1.6788350036196737,0.019186352887281814,0.5447670351207453,,0.029113500293084082,0.7031618308692164,0.701595688886561,0.70099202849845,0.5299100110264727,0.019186062771816323,0.49440593950554124,0.019186116930165007,0.3980096338749917,0.019185854313762914,,,,
700,0.0,0.21548362137160196,0.038352007343685844,1.7850452341209142,0.1953730197497719,0.7563964811955354,,0.12646748027607832,0.8844471174795756,0.8825350120495831,0.8830375346058638,0.7449982641653139,0.13693803217602968,0.6868318384698127,0.10716177720783664,0.5562827048904946,0.048040175482114957,,,,
900,0.0,0.3262291624600142,0.06456410713541465,1.841829658714912,0.3835097892974846,0.921211017991867,,0.229101718619164,1.0253954096864828,1.0262912988666695,1.025159643132512,0.9010640615210517,0.21894449145252753,0.8339134232533166,0.18034356665945125,0.706346075746984,0.12259230426658867,,,,
1100,0.0,0.5970287526630107,0.0914315668747605,1.871243474128345,0.38513937343247645,1.215818331694719,,0.6074135675074515,1.245492063374516,1.244188519858984,1.250110860894395,1.1828802528813434,0.5689349260339338,1.0954520114056285,0.4837695582803072,0.9088797811904018,0.3016084273197176,,,,
1300,0.0,0.6432033930568024,0.11237691079097323,1.8953200294389314,0.4917874764278301,1.2670992700131256,,0.6234198247478243,1.3157637442991137,1.315280335397227,1.3151081050545868,1.2328046460849256,0.5659335542247367,1.1417506213649735,0.48128755781515653,1.0097939425160278,0.387110147876144,,,,
1500,0.0,0.623800686724906,0.14564265872037113,1.9089385963123262,0.45281165624171765,1.3778151735517676,,0.6607676827755178,1.3779132477321625,1.3767855845015788,1.3768741019694986,1.3341678751541568,0.60322998542508,1.296142606290978,0.6042764441856228,1.190053150043083,0.5516500735366473,,,,


==> content/csv/test_recovery1_t_err_incl_adv_rel.csv <==
n_outliers_random,GT,IRLS,IRLS-rand,Ibrahim-tx2,Ibrahim-tx2+IRLS,NonSym,NonSym lower bound,NonSym+IRLS,NonSym-Square,Procrustes,Square,Sym-1,Sym-1+IRLS,Sym-2,Sym-2+IRLS,Sym-inf,Sym-inf+IRLS,p=1 lower bound,p=2 lower bound,p=2 upper bound,p=inf lower bound
0,0.0,0.011852199763606802,0.011852201219360562,0.05720780987969672,0.011852207104903112,0.011853112778233376,,0.011852205316789306,0.011401650303886249,0.011402574176543228,0.011402573529881239,0.011852203272099203,0.011852206314458165,0.011852191248360743,0.011852206253165666,0.01185219352981419,0.0118522063441113,,,,
100,0.0,0.022012274992673834,0.022012205392144293,0.17119059703946987,0.02201216177481982,0.022863595916892042,,0.022012198430237103,0.6433961112445544,0.6435236256121418,0.6435103678467263,0.022737560551102612,0.02201222063285967,0.022765298674961812,0.0220122291870254,0.022251622401125323,0.0220121978302082,,,,
200,0.0,0.03667351764340256,0.03667323716747424,0.758023100652661,0.03667341510321429,0.17435475513707702,,0.036673485496359313,0.7760116649023149,0.776066793438049,0.7759673424006561,0.17525586405029814,0.03667351945722777,0.1616096750220626,0.036673503218349016,0.06889933900823003,0.03667347817831555,,,,
300,0.0,0.054358422709265206,0.05435729039459091,1.3377507003276379,0.05435840760008517,0.36034960418918643,,0.05435833870522664,0.8414600071076009,0.8414509607075533,0.8414773661200379,0.35833024611223885,0.05435829647182649,0.33873907517833923,0.054358299934982986,0.24854182289014923,0.05435861531670602,,,,
500,0.0,0.11829224295336015,0.10434989104206745,1.5422919265706576,0.10436116471371952,0.5797020925219291,,0.10797422593478245,0.8864290602482175,0.8863543864276565,0.8864212057269385,0.5759632897601633,0.10436015031946139,0.5587888560515057,0.10436013959300984,0.5052048387149782,0.10435935412008336,,,,
700,0.0,0.24984788979598696,0.20054913380669492,1.6124585668201652,0.24097272994662475,0.712750907523764,,0.22346335535731313,0.9165807038132701,0.916938413116572,0.9168040861512553,0.7072762140356009,0.22787561968575631,0.6917756602509736,0.21878616537450937,0.6557263363251158,0.20284256894047645,,,,
900,0.0,0.3792941123919096,0.3206375186758529,1.6969163266955922,0.39637435289884787,0.7951611556792854,,0.3578683822789286,0.9407500487664859,0.94081828999253,0.9408280967743369,0.7937361930823249,0.35547805513299235,0.7824177446297271,0.3462743690548761,0.7581370553037411,0.334621086389095,,,,
1100,0.0,0.5316171608882427,0.4269851863488998,1.721569117372024,0.4823075667285496,0.8520406274131415,,0.5371068678462281,0.9552581493210905,0.9552110194859234,0.9551426238631996,0.8485738264075684,0.529142175911141,0.8396596347273424,0.5103973259746573,0.8186522546614653,0.4722345509542436,,,,
1300,0.0,0.6075690164708415,0.5080534626684946,1.6858541944746457,0.5758669188545614,0.8732764375778933,,0.6044113584393703,0.954792469860756,0.9547593911607412,0.9548263299378047,0.8709440502074566,0.5939480169365733,0.8619802934155468,0.5784615033876352,0.8468111160904417,0.558711969983545,,,,
1500,0.0,0.6326132934537437,0.5672133307090048,1.668410545795056,0.6138748507424443,0.8927270909604332,,0.6377708029392073,0.9569588007573913,0.9569357641703782,0.9570183788228271,0.8925542886651796,0.6283976963132148,0.887146741301774,0.6299279942451345,0.8757030037772,0.6228937047710413,,,,


==> content/csv/test_recovery2_R_err_incl_adv.csv <==
n_outliers_random,GT,IRLS,IRLS-rand,Ibrahim-tx2,Ibrahim-tx2+IRLS,NonSym,NonSym lower bound,NonSym+IRLS,NonSym-Square,Procrustes,Square,Sym-1,Sym-1+IRLS,Sym-2,Sym-2+IRLS,Sym-inf,Sym-inf+IRLS,p=1 lower bound,p=2 lower bound,p=2 upper bound,p=inf lower bound
0,0.0,0.026311631469010957,0.026311632183082453,0.15960225221476496,0.02631163969786522,0.03264333780209851,,0.02631163825637177,0.032359600692433876,0.02623486150566416,0.026234823464054667,0.026311553255777345,0.02631163977843712,0.026311558034705015,0.026311639760045212,0.026311577784874206,0.026311639846799247,,,,
100,0.0,0.03652908351153705,0.036529022830144225,1.9987294884520563,0.03652912515386957,0.09146071686571922,,0.036529107142440786,1.9333047792508153,1.928935980425507,1.889861667067207,0.04549539604076669,0.03652910386672444,0.04520567218737577,0.03652909849167974,0.04489335801940544,0.03652908638349078,,,,
125,0.0,0.038952469271718956,0.03895237850601513,1.9991321798118296,0.03895238387623266,0.16439656092197324,,0.03895248370968617,1.964276624795857,1.9612477514812938,1.9490367593120113,0.06123059450955655,0.038952357333729024,0.06064260473091853,0.038952365911597814,0.05894967390830523,0.03895240018930839,,,,
150,0.0,0.04150346443433635,0.041503345986145794,1.9992762608588526,0.04150356137846574,0.3275080204643354,,0.04150356688541963,1.9821005967415894,1.9809057508530077,1.9752912697578373,0.10606360024533416,0.041503458002339476,0.10470724347889661,0.04150345861106611,0.096858070556514,0.041503523271430184,,,,
175,0.0,0.044345004316024,0.0443447222224731,1.9993565773088358,0.04434490864346904,0.49827852749114343,,0.044345008342200495,1.983229818394712,1.9823358571714484,1.9754066274846704,0.22399526951918858,0.044344948043369345,0.22119894918576757,0.044344930504606195,0.19805578970975776,0.044344870048018716,,,,
200,0.0,0.04755189727446139,0.04755166632321535,1.9994594777182781,0.047551933136907726,0.6706202551152184,,0.04755203750183072,1.9910376372765413,1.9906120764769548,1.990021521103127,0.40655676861804196,0.04755205172836749,0.4025609182074524,0.04755205130539642,0.3679455404913709,0.04755195808126346,,,,
300,0.0,0.060352077297923745,0.06035069549689031,1.9995196689114858,0.060352071239927065,1.4348961637005295,,0.0603519187111047,1.9949891317180308,1.9947407547475604,1.9952350072833533,1.3221773420894936,0.06035215916377097,1.3105231856414634,0.06035216576188695,1.2013958118346517,0.06035197794947929,,,,
400,0.0,0.07818570820769732,0.0781816714972856,1.9996342706134365,0.07818498484954114,1.9553953990960813,,0.07818483639269964,1.997763729275652,1.9977409673115116,1.9976012677183042,1.95651309903688,0.07818503733721938,1.954376842163832,0.07818500546782378,1.9305126204860918,0.07818520761982738,,,,
600,0.0,0.15029859316110758,0.15028129544864421,1.9997114994987644,0.1503006809983743,1.9947844428727015,,0.15029945422632981,1.9989863943214468,1.9989776543625124,1.9987375929236928,1.9944641333294613,0.15030044195468062,1.9944231474107326,0.15029999498571459,1.993104967743801,0.15029875470313891,,,,
800,0.0,0.5517015839558452,0.5396856309446969,1.9997607681533875,0.544627887163245,1.99828975150084,,0.5517097037762556,1.9992213492650748,1.9991922949248053,1.9992495271291595,1.9978549312187928,0.5517080165468411,1.9978273174579448,0.551707511618854,1.9979880444961011,0.5517100774027411,,,,
1000,0.0,1.9765165687556205,1.9717829903784356,1.9997740196013376,1.9780806761218779,1.9987671965468987,,1.975639966353461,1.9993632761546685,1.9993512053295952,1.9993764441800996,1.998977655655733,1.9752247226403628,1.998964660538107,1.9752236405390133,1.9988968864872505,1.973506425927884,,,,


==> content/csv/test_recovery2_t_err_incl_adv_rel.csv <==
n_outliers_random,GT,IRLS,IRLS-rand,Ibrahim-tx2,Ibrahim-tx2+IRLS,NonSym,NonSym lower bound,NonSym+IRLS,NonSym-Square,Procrustes,Square,Sym-1,Sym-1+IRLS,Sym-2,Sym-2+IRLS,Sym-inf,Sym-inf+IRLS,p=1 lower bound,p=2 lower bound,p=2 upper bound,p=inf lower bound
0,0.0,0.00832503986723068,0.00832504008537132,0.038601978450600906,0.008325040909020663,0.008793365984119924,,0.008325041552944801,0.008743559864292262,0.00829626018008314,0.008296249433833253,0.008325025533889297,0.008325042006665916,0.00832502415797241,0.00832504200746245,0.008325021082634169,0.008325042027089757,,,,
100,0.0,0.013674996691134898,0.013674972422643754,0.8086126027802996,0.013675015682057434,0.021941398917151557,,0.013674999236739194,0.430649772128223,0.43095594320534886,0.4260787698790963,0.015214948249030302,0.013674974843884547,0.015158692327212281,0.013674972586619906,0.015085839848930093,0.013674969255950947,,,,
125,0.0,0.01560631387055641,0.01560627015089095,0.8808432787716965,0.015606273268053271,0.04001509380499697,,0.015606304778854316,0.4725047498018089,0.47273974635186744,0.47008170537630134,0.019956004508091447,0.015606234345110248,0.019820086987691526,0.015606236408724092,0.01945911948104138,0.015606246401312283,,,,
150,0.0,0.01774201548394366,0.017741965705865916,0.937819185628065,0.017742053746661646,0.08597632150499834,,0.017742051463502224,0.512752565068881,0.5126015549770435,0.5095761835209759,0.032025194265873275,0.017741995870697497,0.031661778564505735,0.017741995320710805,0.02975459506020925,0.01774201152234292,,,,
175,0.0,0.01997642858222696,0.019976314657146423,0.9846422753263002,0.01997639196706756,0.1400380753679564,,0.019976427718754585,0.5424525950414384,0.5422965845568244,0.5401458287065499,0.06454382232238225,0.01997640191867157,0.06376429702172208,0.019976393990280547,0.05801549987393785,0.01997636603527904,,,,
200,0.0,0.022542125682994792,0.022542035898708446,1.0387159917831617,0.022542138552281328,0.1948509286219319,,0.022542181548523645,0.5705903741377982,0.5700763817814274,0.5678584414035506,0.11566548256405079,0.022542187640365797,0.11466493773348609,0.022542187853237455,0.10689628681075311,0.022542147402862756,,,,
300,0.0,0.033696178996898835,0.033695606746397336,1.1219132775062295,0.033696169120515214,0.37248647289818004,,0.03369609609422321,0.6591823012378408,0.6595522118599597,0.6581762303374461,0.3280156612878593,0.03369621099147515,0.32663013478670244,0.033696211275511305,0.31609433534828096,0.03369613029327755,,,,
400,0.0,0.04884349666598983,0.0488417076772568,1.1940239143598492,0.04884321445288356,0.5041005229902886,,0.04884313736485196,0.7124322154509315,0.7123810925598549,0.7113495562200954,0.48420299133395217,0.048843228434229155,0.4829596317638956,0.04884320754914275,0.47326102474761955,0.048843338406515155,,,,
600,0.0,0.10446674570653242,0.10445709875959136,1.2555039386441582,0.10446820792501978,0.663765644200271,,0.10446740546765694,0.7891512843619474,0.7891374298586357,0.7890638246321369,0.6584151261711565,0.1044678923960916,0.657485680074419,0.10446759260999167,0.6513842472076229,0.10446699773234344,,,,
800,0.0,0.3075437273165392,0.30628027007291975,1.2891508905274391,0.3069233474296944,0.7427887741307496,,0.30754748194459713,0.8256749606495642,0.8258404157249248,0.8252261334530755,0.7403164903062976,0.30754653963571416,0.7397345758379139,0.30754626944991964,0.7352165130059138,0.30754737059202364,,,,
1000,0.0,0.6965442129902744,0.695935725578723,1.320583358089488,0.6965944058181752,0.7953690706765408,,0.6967689283816011,0.8559273374093489,0.8560005102025839,0.8556159469522236,0.7941102400408626,0.6966886418811506,0.7936703644224964,0.696689235861299,0.7903421806133573,0.6966106868324685,,,,


==> content/csv/test_recovery_noiseless1_R_err_incl_adv.csv <==
n_outliers_random,GT,IRLS,IRLS-rand,Ibrahim-tx2,Ibrahim-tx2+IRLS,NonSym,NonSym lower bound,NonSym+IRLS,NonSym-Square,Procrustes,Square,Sym-1,Sym-1+IRLS,Sym-2,Sym-2+IRLS,Sym-inf,Sym-inf+IRLS,p=1 lower bound,p=2 lower bound,p=2 upper bound,p=inf lower bound
0,0.0,7.580301307034641e-16,7.580301307034641e-16,3.77856084963039e-16,7.580301307034641e-16,5.80165793775488e-16,,7.580301307034641e-16,5.671370614803674e-16,7.202328581420072e-16,6.670057390060964e-16,6.454056376533899e-16,7.580301307034641e-16,6.452254695745315e-16,7.580301307034641e-16,7.914647481637443e-16,7.580301307034641e-16,,,,
100,0.0,7.378071891346778e-12,9.674069564782227e-12,5.196772751385544e-16,4.4171696975885315e-12,9.75156796867149e-10,,4.826938782537971e-12,0.0632149191427539,0.062462235473287386,0.06225340483049718,1.9464596585059477e-09,6.806357618591703e-12,9.932899107536488e-10,4.6717411909364475e-12,8.455546960153317e-10,4.750623902389538e-12,,,,
200,0.0,9.547679735500093e-11,7.106529545860755e-11,6.053449911257343e-16,6.020218180661207e-12,8.785356240195805e-09,,3.8065768139948527e-11,0.0851949736185916,0.0847179390251521,0.08442359733970398,1.758881717879278e-05,5.6922080796522114e-11,3.292472462781459e-08,5.1699784204390886e-11,1.3011266421816238e-07,5.29403865911783e-11,,,,
300,0.0,5.697070972942122e-10,4.4844282459083953e-10,5.799216688349833e-16,7.892572915798224e-12,0.014419292096542509,,5.648483288111523e-10,0.10673824335268617,0.10620759152184706,0.10624144917739337,0.022088328175517136,5.831964250185635e-10,0.01578005981230305,5.688990709624963e-10,1.6642818412191574e-05,5.526368875061637e-10,,,,
400,0.0,2.664716858504674e-09,2.2474224917843665e-09,6.485460500223252e-16,8.92601696916066e-12,0.04938336543917491,,2.6020078088290305e-09,0.11864050817488733,0.11841229384486616,0.11810819788018687,0.05456330298666814,2.604213877787153e-09,0.04297385188077107,2.8424593512485302e-09,0.00022182855316287342,2.643124139673096e-09,,,,
500,0.0,8.560457754490826e-08,8.425306163477646e-08,6.353430753028766e-16,1.0426211033752919e-11,0.079017285678055,,8.5992245686994e-08,0.13748380412343314,0.1368606539683775,0.1368242202614762,0.0804768682254816,8.661413411459013e-08,0.06655059326040273,8.657532299260187e-08,0.0066690208996996155,8.617959405861177e-08,,,,
600,0.0,0.00010661559804267678,0.00010654992461878964,7.554611018073642e-16,1.1301282540853056e-11,0.09658858183848539,,0.00010657666871006604,0.14371875680236174,0.143765903045273,0.1438526892079018,0.09799962388894114,0.00010659346681825587,0.0819947395519215,0.00010659880599061504,0.02552882776363052,0.00010666792243688867,,,,
800,0.0,0.002776287742783663,0.002775623495991037,9.073015020018121e-16,1.5474518521158847e-11,0.12729485986718733,,0.002776241640366977,0.16473577636198136,0.1647464241668477,0.16461928931083628,0.12515796667011686,0.0027762056274088006,0.10792881183598205,0.0027764949537661793,0.05866614335745031,0.0027761896013164906,,,,
1000,0.0,0.009087679364043016,0.009085639917800105,0.002918487574853436,0.001290766447435764,0.15831485911573429,,0.009087379514286073,0.18381363542422874,0.183972487377055,0.18356391625490157,0.15548843912368726,0.009087688625500018,0.1356545714724044,0.009087705860167258,0.0895159018625625,0.009087794259994633,,,,
1200,0.0,0.016631338596710867,0.016626923901636826,0.00950298109303101,0.0029260491114942166,0.18988517215001946,,0.016630454549588364,0.20876254343293119,0.20889803049273478,0.2088019124386954,0.18606525715083028,0.0166310928065138,0.16222590972228104,0.016630629491442714,0.11927022008905977,0.01663078987963565,,,,
1400,0.0,0.02260533913795979,0.022599272432915273,0.03299553095680291,0.00718457731919256,0.2011721776223238,,0.022605675111550337,0.21807280230279624,0.21802223292990028,0.2180223812082712,0.19983562606403793,0.022605140100672584,0.17654501284086746,0.02260564464923136,0.13576184918539005,0.022605593935928755,,,,
1600,0.0,0.03273782959210194,0.032725642982407814,0.045187130863178604,0.012365908904349536,0.2437755388729208,,0.0327366013557172,0.2477683310121583,0.2478319098546055,0.2476448241658531,0.23382705329627737,0.03273589321906363,0.2069838843554075,0.03273711169012803,0.1668260436529435,0.03273618474508584,,,,


==> content/csv/test_recovery_noiseless1_t_err_incl_adv_rel.csv <==
n_outliers_random,GT,IRLS,IRLS-rand,Ibrahim-tx2,Ibrahim-tx2+IRLS,NonSym,NonSym lower bound,NonSym+IRLS,NonSym-Square,Procrustes,Square,Sym-1,Sym-1+IRLS,Sym-2,Sym-2+IRLS,Sym-inf,Sym-inf+IRLS,p=1 lower bound,p=2 lower bound,p=2 upper bound,p=inf lower bound
0,0.0,1.9338989001578505e-16,1.9338989001578505e-16,5.267793437833286e-16,1.9338989001578505e-16,1.5403904561338595e-16,,1.9338989001578505e-16,1.5115093078292431e-16,2.0533066334492535e-16,1.7392206942666822e-16,1.7410394957808387e-16,1.9338989001578505e-16,1.7190196938560284e-16,1.9338989001578505e-16,1.903166666836298e-16,1.9338989001578505e-16,,,,
100,0.0,3.6926904277140866e-11,3.7209526479987394e-11,7.465113407805452e-16,3.669511514096934e-11,7.985528914538786e-09,,3.671949467617755e-11,0.3829960382214261,0.3829884311340579,0.3829716377295872,1.6561773902313696e-08,3.702282455328623e-11,6.404583801724118e-09,3.6703882261087746e-11,7.2042966315132964e-09,3.671547699407344e-11,,,,
200,0.0,2.4139082425853126e-10,1.798305236279388e-10,9.750769077873546e-16,6.964297506460638e-11,2.1537834253109092e-08,,1.184589388296834e-10,0.5413447938802713,0.5413376921757991,0.5413321826497236,9.399733714305686e-06,1.6447715177223444e-10,3.238925033713111e-08,1.4764710439312773e-10,1.1093103343439583e-07,1.6272163520892832e-10,,,,
300,0.0,1.900134749397975e-09,1.5019656434954777e-09,9.47348134817679e-16,9.951368142832409e-11,0.012902269361255268,,1.885341002886191e-09,0.6201235506898702,0.6201769491838828,0.6201496171084999,0.01957953605132083,1.924643813864886e-09,0.01419092103730924,1.86929861907379e-09,1.584508420607066e-05,1.8488043093403458e-09,,,,
400,0.0,1.2031254041798505e-08,1.0027879111927767e-08,1.1141365565723026e-15,1.2862339203331218e-10,0.054826958047935095,,1.1638637262919441e-08,0.6786345680952681,0.6786818061907894,0.6786550122291384,0.05998858646305758,1.1726048266309269e-08,0.048263132737403014,1.2546280686938847e-08,0.00027759857539001774,1.1855063782889474e-08,,,,
500,0.0,5.306379552002454e-07,5.228136645365159e-07,1.1775928350460363e-15,1.6709036512338475e-10,0.10612500721747235,,5.327444660433002e-07,0.7468061491729431,0.7468554395666931,0.7468375238478637,0.10784008407359347,5.366100067945153e-07,0.09179694426574217,5.36915630347176e-07,0.010880543287482723,5.338724237207755e-07,,,,
600,0.0,0.0005108528689546079,0.0005105268195951855,1.487143658175434e-15,1.9823580380672233e-10,0.1470836330301205,,0.0005106593697160152,0.779964197652149,0.7798738552111084,0.7799226663341732,0.14786440912089616,0.0005107362399101533,0.12834932046017936,0.0005107779895756856,0.04725303861004601,0.0005110928542459184,,,,
800,0.0,0.02379137450729778,0.02378668245252677,1.8149438491047915e-15,2.903972254279373e-10,0.24390909861899193,,0.02379114217753646,0.8262296463179908,0.826330525993766,0.8263382968629404,0.24108181124237574,0.023790613534446035,0.2193568986801166,0.02379207511161898,0.1438787238080393,0.023790024672414804,,,,
1000,0.0,0.07123431068982865,0.07122374937446277,0.004447987405465111,0.008333691360878066,0.34036017134776797,,0.07123226707248177,0.8534053192344522,0.8533937607316144,0.8534024032995552,0.33846553313898425,0.0712340540156431,0.31337974217064657,0.0712334038008259,0.2469289013720567,0.07123366251008499,,,,
1200,0.0,0.13552481522022128,0.13550552493071455,0.01795835790276658,0.019751734773192493,0.4215493629983971,,0.13552106351612048,0.8672161259483414,0.8671873780565105,0.8671736945808655,0.41657011396929144,0.13552178940657889,0.39161760463107514,0.1355224459040478,0.3373588655460857,0.135522081637672,,,,
1400,0.0,0.20422993782871326,0.20420560931992543,0.05719846317286215,0.06272550186983017,0.47664976766286626,,0.20422667952320886,0.8865869494923612,0.8865890881664207,0.8865733253714744,0.4753618567251941,0.20422791270237486,0.454035498906724,0.20422694415946907,0.4085283718659964,0.20422844751721023,,,,
1600,0.0,0.27280239786722055,0.27277372272787637,0.08381884210179999,0.09583823668316073,0.5577517578952436,,0.272800101016373,0.9051600601649307,0.9052161437156537,0.9051952029943682,0.5514432772581244,0.2727994291125277,0.5290621995288747,0.2728008818511063,0.49102958265295377,0.2728000496178376,,,,


==> content/csv/test_recovery_noiseless2_R_err_incl_adv.csv <==
n_outliers_random,GT,IRLS,IRLS-rand,Ibrahim-tx2,Ibrahim-tx2+IRLS,NonSym,NonSym lower bound,NonSym+IRLS,NonSym-Square,Procrustes,Square,Sym-1,Sym-1+IRLS,Sym-2,Sym-2+IRLS,Sym-inf,Sym-inf+IRLS,p=1 lower bound,p=2 lower bound,p=2 upper bound,p=inf lower bound
0,0.0,6.591306025026659e-15,6.591306025026659e-15,3.3288675453204397e-13,6.591306025026659e-15,1.761673671383777e-14,,6.591306025026659e-15,1.779162290227488e-14,6.56349719398135e-15,9.755903690952838e-15,9.772957299121498e-15,6.591306025026659e-15,9.756057871267836e-15,6.591306025026659e-15,1.0387441691400001e-14,6.591306025026659e-15,,,,
50,0.0,3.509782590938188e-10,3.206080414535568e-10,1.9964339212011337,3.4171312358064375e-10,4.353675659663639e-08,,2.4368337649395324e-10,1.6344165985898018,1.6044676849978439,1.4204481782305984,4.732478267609592e-08,2.768363787857227e-10,2.2874062904014958e-08,1.7442517502577748e-10,2.148557676263776e-08,1.642345351258796e-10,,,,
100,0.0,2.979738310353884e-09,2.4188774317336243e-09,1.998841991865215,3.0228435400551476e-09,2.098262498007099e-06,,2.999672236875227e-09,1.9444081836123543,1.9408172362039904,1.9128840505065623,1.908210168817955e-07,2.969504687474679e-09,1.7550357578875364e-07,2.966928350806037e-09,5.1699222547924845e-08,1.0822902367445393e-09,,,,
125,0.0,6.5198161217562744e-09,5.4615434942705645e-09,1.9989974250948717,6.186617924087109e-09,0.08239660088185702,,6.481607372107951e-09,1.9713514433114145,1.9687779777040466,1.9555664408438491,0.00020395250988831167,6.496033905794627e-09,0.00011588672911585045,6.583565417057311e-09,0.0004627231141022661,6.553028639496187e-09,,,,
150,0.0,1.2669274869396384e-08,1.0973252247329856e-08,1.9992332932837074,1.3048004959573583e-08,0.3345885869952745,,1.28386415625643e-08,1.9853134178297918,1.9840271573962456,1.9775224931223303,0.09501682079108281,1.2685521153593904e-08,0.09093394148979023,1.2622827210690947e-08,0.05526848617623192,1.26200100229092e-08,,,,
175,0.0,2.342886796259794e-08,2.0617858790971474e-08,1.999169880498906,2.429517314009255e-08,0.5305758024099508,,2.4455526078174003e-08,1.9862338591906021,1.9857448392586674,1.9798423953340363,0.2638527565259494,2.4031809567459567e-08,0.2596249814016631,2.4283069455981693e-08,0.22304249959697287,2.3463658826972412e-08,,,,
200,0.0,4.241834712140563e-08,3.6513171833221945e-08,1.9992991796019624,4.190311988900267e-08,0.7082229070599239,,4.201350650144063e-08,1.9921548598165488,1.991755179245185,1.9910982960632233,0.4606661447660112,4.234078608439503e-08,0.4559053427125329,4.233335447377015e-08,0.4177300058138759,4.229390211462702e-08,,,,
300,0.0,3.094326562702153e-07,2.8890526575821544e-07,1.9996017978696212,3.1007069634537886e-07,1.492572810092779,,3.132274386838608e-07,1.9958958685355017,1.9956681798915092,1.9956762113612705,1.4317864310089279,3.122193186241336e-07,1.4126675343973911,3.1080211022412993e-07,1.315871281015978,3.0918201037484305e-07,,,,
400,0.0,2.720460356833119e-06,2.597767269158359e-06,1.99967215970332,2.6942314665558526e-06,1.9649926466891208,,2.7006400258526427e-06,1.9977436049314343,1.9977203076990788,1.99779827070143,1.9708362506910648,2.718170238772558e-06,1.9700043862025718,2.7207298202578743e-06,1.9585660695299076,2.7011084742994354e-06,,,,
500,0.0,0.0014049783594188626,0.0014036164370138735,1.9996688876642132,0.0014051924585241182,1.9898532822955481,,0.001405015918366759,1.9982409188158927,1.9981236938548588,1.9981382445462723,1.9915438359735405,0.0014050904237278795,1.9913266409483565,0.0014050321734892896,1.991082089239764,0.0014053947014090978,,,,
600,0.0,0.25485618554479,0.25484170731293004,1.9997173458687276,0.2549263730480903,1.9951220399137015,,0.25486118205875197,1.9989103591217856,1.9989334151849725,1.9988455869669217,1.994788491937987,0.25486011790382795,1.9946092349534896,0.2548558072577059,1.9942845001592415,0.25483514206050306,,,,
700,0.0,0.7226404812578108,0.713321113349426,1.999710644733336,0.7275545159389448,1.9975078114887959,,0.7302638039193242,1.9991730366483143,1.9991622234994662,1.999209869146945,1.997658242997536,0.7243619689720354,1.9974170017196828,0.7243593261759151,1.9969043573058385,0.7243537729105877,,,,
800,0.0,1.7118905505518378,1.6510129152444533,1.9997847039962144,1.6955269267056772,1.9985197003176243,,1.6979235251837435,1.9992428734151517,1.9992206446984873,1.9992488915582047,1.9982666225208663,1.6974224031183183,1.998118694642776,1.6966001596667817,1.998156879753452,1.7062235086649744,,,,
900,0.0,1.9725593023995613,1.9713719217367685,1.99975788478392,1.9724702466877475,1.999039123819631,,1.9725029711357975,1.9992923813387653,1.999236652964222,1.9992015080310488,1.9989918485064078,1.9726322209703366,1.9989765410352012,1.971937585470678,1.9989070243103493,1.9729267985511223,,,,
1000,0.0,1.99266644607891,1.9934437724050016,1.999746083172675,1.9931339358055595,1.9988595009509327,,1.993404744066132,1.9993809846810588,1.9993552882587589,1.999452509660701,1.9990382063246608,1.993207843116306,1.999019210979171,1.9932185839596332,1.9989198064695624,1.9927856902184629,,,,


==> content/csv/test_recovery_noiseless2_t_err_incl_adv_rel.csv <==
n_outliers_random,GT,IRLS,IRLS-rand,Ibrahim-tx2,Ibrahim-tx2+IRLS,NonSym,NonSym lower bound,NonSym+IRLS,NonSym-Square,Procrustes,Square,Sym-1,Sym-1+IRLS,Sym-2,Sym-2+IRLS,Sym-inf,Sym-inf+IRLS,p=1 lower bound,p=2 lower bound,p=2 upper bound,p=inf lower bound
0,0.0,6.161688988367256e-16,6.161688988367256e-16,1.4252560545198047e-13,6.161688988367256e-16,1.4761759374875295e-15,,6.161688988367256e-16,1.487271350191528e-15,6.3096981156255025e-16,1.109211346045376e-15,1.1059537019117069e-15,6.161688988367256e-16,1.1079561614078148e-15,6.161688988367256e-16,1.254477060708345e-15,6.161688988367256e-16,,,,
50,0.0,5.75119998230886e-11,5.070812638253677e-11,0.413534315452414,5.6415748569043495e-11,6.803148505268146e-09,,4.1434624887283627e-11,0.25655172806798276,0.255887219149987,0.25211712922812457,9.107470094553908e-09,4.521420538419101e-11,6.498635279911167e-09,3.490683512028134e-11,6.15343083371306e-09,3.387687424549968e-11,,,,
100,0.0,6.574194490871223e-10,5.362588217760257e-10,0.5866018163606487,6.692340784070044e-10,3.2724864723312315e-07,,6.643830912909486e-10,0.37708841335486776,0.3774825865107732,0.37482959621620215,3.357379979466926e-08,6.560332733835979e-10,3.077157687980283e-08,6.563750225017669e-10,1.2582504589385963e-08,2.367754988051911e-10,,,,
125,0.0,1.6200952939627526e-09,1.3511728974846133e-09,0.6083144552703516,1.537254735837107e-09,0.015306171660011678,,1.6121300394241165e-09,0.42339262381904474,0.4235597364170243,0.4220832183322113,3.724428218486486e-05,1.609148892154315e-09,2.141680121296853e-05,1.6348767919687414e-09,8.593821399130692e-05,1.6286447467588453e-09,,,,
150,0.0,3.4293751052898383e-09,2.9671355104573244e-09,0.6554792435966678,3.5295748361700436e-09,0.07272024389812569,,3.472979165287316e-09,0.4657213594076825,0.4657918483858785,0.4634859958031757,0.021072133747137945,3.441690773298722e-09,0.020085100748274794,3.4229904930016634e-09,0.012065398675845846,3.408656678139684e-09,,,,
175,0.0,6.785065970559614e-09,5.961791918323594e-09,0.6822997216552517,7.0335947884425326e-09,0.12630314665546585,,7.100559398136096e-09,0.49970027524117017,0.4997457732192587,0.49852075235802196,0.061157794236408235,6.968183950791182e-09,0.060154061864087574,7.037160018101175e-09,0.05264097009994502,6.784752034496131e-09,,,,
200,0.0,1.323769965040598e-08,1.1394073835511909e-08,0.7205962404918604,1.3056944909459371e-08,0.17820346313888635,,1.3093652470687248e-08,0.5308402684291932,0.5303802206215597,0.5290606518626313,0.1093305014964099,1.3188272923805364e-08,0.10842057555892652,1.3187327724321392e-08,0.10270346638546149,1.3188121460654627e-08,,,,
300,0.0,1.1804186495253982e-07,1.1028298662103964e-07,0.8225133167989103,1.1849362477241845e-07,0.35032249365192536,,1.1971180298860003e-07,0.6263662731781361,0.6266435948229252,0.6257577104614788,0.31119151979706605,1.1907659006667478e-07,0.310049533626911,1.1855224597618524e-07,0.3053105654012597,1.179319607023705e-07,,,,
400,0.0,1.1780583765720092e-06,1.1237021096105795e-06,0.8694343746723865,1.1673335230424046e-06,0.4824719674766169,,1.1705135060590095e-06,0.6862796940769098,0.6862917363543617,0.6855357672677512,0.4659957372386714,1.1772434948134809e-06,0.4649048909067966,1.1781445087957556e-06,0.4599080486916248,1.1691110875358418e-06,,,,
500,0.0,0.0006525060647252695,0.000651877116395789,0.9111702670517272,0.0006526143558979593,0.5740201754727781,,0.0006525060958496151,0.7297955910700122,0.7298605346895962,0.7292490585553505,0.5664247050938903,0.0006525532805447662,0.565552615809164,0.000652526149632038,0.5609064389760068,0.0006527210034569597,,,,
600,0.0,0.1279753083715391,0.12796421712174713,0.9603146652317315,0.1279950531588945,0.6447889081203165,,0.12797734965874255,0.7682482616102336,0.7682007455489588,0.7682193499905289,0.6410724316297636,0.12797694258861614,0.6403340927425069,0.12797574653988344,0.6364315000870804,0.1279717634059387,,,,
700,0.0,0.33181020428466246,0.3304222002590762,0.9832424615341766,0.331847707659636,0.6936791970444856,,0.3320330936280518,0.792837837414551,0.7928508271972141,0.7925032478420743,0.6913227692818528,0.3316827291791567,0.6907459719942237,0.3316821069891221,0.6876059428478777,0.33168059934575256,,,,
800,0.0,0.5432678761705055,0.5388950241809036,1.0164778036676116,0.5419803994749479,0.7291915228707437,,0.5421653419302231,0.8109721630063372,0.8110168947429198,0.8106046136941413,0.7276836731519282,0.5424495797281995,0.7271077011652735,0.5422324697638241,0.7241538541432202,0.5423139647638233,,,,
900,0.0,0.6617699987221551,0.6613362227664235,1.0301427900628242,0.6619036760770967,0.7619510661914815,,0.6619179927580967,0.830896390837677,0.8308457184532944,0.8306465235678244,0.7608542315581094,0.6622249613093721,0.7603874181002331,0.662153985563824,0.7577723443453622,0.6620600745305372,,,,
1000,0.0,0.7163151716148555,0.715956120833019,1.0372526736680103,0.7161763770116824,0.7839550872877423,,0.7162159618743773,0.843195744294959,0.8432231532935358,0.8429665284946155,0.7831893982944307,0.7163066789381131,0.7827814214575755,0.7162911330478807,0.78056458121296,0.716258656423691,,,,


==> content/csv/test_semisup1_R_err_incl_adv.csv <==
n_outliers_mismatch,NonSym,NonSym lower bound,NonSym-Square,Procrustes,Square,Sym-1,Sym-2,Sym-inf,p=1 lower bound,p=2 lower bound,p=inf lower bound
0,0.02572727118985047,,0.025394476058953005,1.9942510406397045,0.02202927333689428,0.022137081486671994,0.022137117752956924,0.022136976790960432,,,
3,0.031488572327872694,,1.642485678733125,1.9966277765877387,1.542445280652828,0.02366972179988802,0.023651135689905244,0.023654453337468108,,,
6,0.036406324828538665,,1.8943142801334616,1.9950441396179273,1.8609554979830565,0.025451641221366738,0.025419691067276543,0.025340720582048545,,,
9,0.04316776165556549,,1.9657406725613453,1.9960569257565857,1.9531851333676848,0.028012553830175837,0.027930142130037163,0.027467667117615314,,,
12,0.06361194869486259,,1.9795470457926627,1.995441117085453,1.9679456512740519,0.033516770832606645,0.033237100095798555,0.030970162331944655,,,
15,0.11024976843983465,,1.9863534408940584,1.9965297430493565,1.984359297162813,0.051222596184512185,0.0500627606623023,0.039037487563419786,,,
18,0.18765558701229051,,1.988168899089609,1.9964338131471628,1.9863606057726857,0.09555614423622565,0.09178380729249361,0.05747827416629958,,,
21,0.27666914990750086,,1.9908114538171926,1.9970056609493114,1.992271585034338,0.16679468914188514,0.15916307472522878,0.09571066969110613,,,
24,0.36924319041620024,,1.9923078892047101,1.9969026990469856,1.9875416513226134,0.26407896365575817,0.25270282629803953,0.15060246134684918,,,
27,0.4541945237975296,,1.9916145051289957,1.9964348269613625,1.9926356923750916,0.3701745833540203,0.33174466705590944,0.22416602424567483,,,
30,0.6110132193130955,,1.9926426687219054,1.9970668053514333,1.9924104416925872,0.5007603961498116,0.48364674617475084,0.3062903216328117,,,
33,0.7151756850305544,,1.9943505032835922,1.9975183492823425,1.994582057671294,0.6275659483750524,0.5871383730623962,0.4019577149438808,,,
36,0.8410798635669748,,1.994009940647279,1.997451223697209,1.9953876895751332,0.7469974655520342,0.6904319381645617,0.4587810249913201,,,
39,0.9691331265656649,,1.993955125368312,1.9981123106336478,1.994392998394872,0.9038384717312602,0.851518596989068,0.585028371079391,,,
42,1.0577453663732204,,1.9944506235804624,1.9976003746960538,1.9943790897973523,1.0184136326156616,0.9558852453262995,0.6616178734698479,,,
45,1.2083949150153241,,1.9950958481529182,1.9978113093008625,1.9954905743950355,1.1220203038658005,1.0826002092788152,0.7865527704890245,,,


==> content/csv/test_semisup2_R_err_incl_adv.csv <==
n_outliers_mismatch,NonSym,NonSym lower bound,NonSym-Square,Procrustes,Square,Sym-1,Sym-2,Sym-inf,p=1 lower bound,p=2 lower bound,p=inf lower bound
0,0.10410471736182805,,0.1048664663111131,1.999969605617002,0.09234427298091771,0.09233139323671137,0.09233139794032862,0.09233185682287724,,,
4,0.12884271100171366,,1.8960777044659702,1.999961520841496,1.9161247311104372,0.09632538495389889,0.09631508963564084,0.09632280552132311,,,
8,0.14619578258048332,,1.9912707207804754,1.9999693924888018,1.990700293380556,0.09959252118494495,0.09957155835423367,0.09957182281546638,,,
12,0.16152609160444847,,1.9969858693522082,1.9999706767816534,1.997165630828316,0.10290997076061904,0.10287889874496858,0.1028597212836023,,,
16,0.1744734582498788,,1.9988753734072688,1.999961981590103,1.9990306900536579,0.10664942882520748,0.10660590292511789,0.10655535974229348,,,
20,0.18905186338547342,,1.9995716864645656,1.999964728050105,1.99935298254678,0.11135108130715902,0.11128934449653662,0.11114927724155325,,,
24,0.20798005305960307,,1.999401555676711,1.9999711519192938,1.999569902594792,0.11796812755018227,0.11788341796863476,0.11757050673895099,,,
28,0.2338003381158001,,1.9996642701723149,1.9999572055395674,1.9996656417159673,0.12793583273509115,0.1278097442023863,0.12709724260506294,,,
32,0.26954774687598987,,1.9997168269297132,1.9999679655546427,1.9997052507352135,0.14387804742842866,0.14363507083296778,0.1419855995317189,,,
36,0.3159629241276612,,1.9997593109692335,1.9999674556921194,1.9997792957186966,0.17005661009714712,0.169556414335284,0.16572564207754412,,,
40,0.3674420716570887,,1.9997780370485145,1.9999682250590884,1.9998470621174886,0.20967789740447473,0.2087544034616184,0.20149877238130642,,,
44,0.42129745231474675,,1.999828829049467,1.9999734637842403,1.999852289704859,0.2604781226940971,0.2590200612674345,0.24750589313934146,,,
48,0.479047794947395,,1.9998449070566817,1.9999650800030364,1.9998512760704066,0.319438940707497,0.31740071948331255,0.30160401979937573,,,
52,0.5366080037508408,,1.9998493144739988,1.9999706582482932,1.9998133422646915,0.3831129197231061,0.38047672716130276,0.3601166953760495,,,
56,0.5989962469455673,,1.9998067674342266,1.9999624472710265,1.9998886896295827,0.4462659153927837,0.4430619307658145,0.41833257515821143,,,
60,0.66294391611924,,1.9998821590174825,1.999966759552375,1.9998673977106203,0.5104888229347155,0.5067623799226544,0.4781312439261325,,,

